EDSC: An Event-Driven Smart Contract Platform

This paper presents EDSC, a novel smart contract platform design based on the event-driven execution model as opposed to the traditionally employed transaction-driven execution model. We reason that such a design is a better fit for many emerging smart contract applications and is better positioned to address the scalability and performance challenges plaguing the smart contract ecosystem. We propose EDSC's design under the Ethereum framework, and the design can be easily adapted for other existing smart contract platforms. We have conducted implementation using Ethereum client and experiments where performance modeling results show on average 2.2 to 4.6 times reduced total latency of event triggered smart contracts, which demonstrates its effectiveness for supporting contracts that demand timely execution based on events. In addition, we discuss example use cases to demonstrate the design's utility and comment on its potential security dynamics.

==> drawings-and-notes/research-questions.txt <==


[*] Event based vs. transaction based
EVM and descendants of EVM are transaction based. We want to explore the alternative of event based (not add event support on top of transaction based EVM - but a type of EVM with built-in support for events)

[*] Benefits and advantages of event based EVM and smart contract execution model
# cost
# efficiency (polling not always the best choice)
# programming model - fintech or financial smart contracts more suitable written as event based programs
# speed 
# ...

[*] As an emerging research topic or direction
Past event based programming research doesn't consider decentralized consensus based environment such as public blockchains and smart contracts. It is an open research area how event processing and programming model can be extended or integrated with public blockchain infrastructure for event based smart contracts. Existing approach that mostly builds limited event support on top of transaction based blockchains is far from providing a satisfactory solution. 

[*] List of Research challenges
# Incentives 
# How to support both event based and transaction based under one unified framework for smart contracts
# Smart contracts can generate events 
# Deadlock, livelock scenarios
# Malicious attacks (both event publishers and event subscribers could be malicious)
# Gas fee model (no longer per transaction based)
# Scheduling issues 
--- A graph model where M smart contracts subscribe to N events
--- When there is a set of events, which smart contracts should be executed next? 
--- There are many options in terms of design, what are the pros and cons?
# Sharding, how to apply sharing to event based parallel execution of smart contracts? 
# What is stored onchain vs. what is stored offchain?
Event definitions, event updates, event subscription data, etc
# Integration with oracle service 
--- Event based smart contracts and orace service are two separate issues. Oracle service can be built on top of an event based smart contract execution model.
# ...

[*] New security challenges
A list of new security challenges and how to mitigate them.

[*] Possible approach to design such a system
Kaleem has some initial results and ideas. 




